Color-Kinematics Duality and Dual Conformal Symmetry for A Four-loop Form Factor in N=4 SYM

We obtain the full-color four-loop three-point form factor of the stress-tensor supermultiplet in N=4 SYM, based on the color-kinematics (CK) duality and generalized unitarity method. The CK-dual solution, while manifesting all dual Jacobi relations and satisfying the minimal power-counting of loop momenta, lies in a 133-dimensional solution space. We also show that the planar form factor integrand satisfies precisely a directional dual conformal symmetry in the lightlike limit of the operator momentum, which is supported by explicit four-loop calculations.

==> Readme_for_supplemental_files.txt <==
Filename and Information

1_FormFactor_MasterNumerators_FullParameters.m
This file gives the four master-numerator solutions, in terms of Lorentz contractions of momenta, for the four planar master graphs of the four-loop form factor. The numerators depend on the 133 free parameters.

2_FormFactor_MasterNumerators_Simplified.m
This file gives the simplified four master-numerator solutions in which the 133 free parameters are all fixed as particular numbers in the solution space.


3_FormFactor_All_CK_Factors.m
This file gives various factors within the full CK-dual representation of the three-point four-loop form factor.

